Logic Rules Meet Deep Learning: A Novel Approach for Ship Type Classification

The shipping industry is an important component of the global trade and economy, however in order to ensure law compliance and safety it needs to be monitored. In this paper, we present a novel Ship Type classification model that combines vessel transmitted data from the Automatic Identification System, with vessel imagery. The main components of our approach are the Faster R-CNN Deep Neural Network and a Neuro-Fuzzy system with IF-THEN rules. We evaluate our model using real world data and showcase the advantages of this combination while also compare it with other methods. Results show that our model can increase prediction scores by up to 15.4\% when compared with the next best model we considered, while also maintaining a level of explainability as opposed to common black box approaches.

==> baseline_loss_ic.csv <==
epoch,loss
0,0.4037637631396182
1,0.2847939012242273
2,0.253686083841064
3,0.23199461735480487
4,0.21448527308998055
5,0.19490657305238357
6,0.17575081904756276
7,0.1658623184227164
8,0.15264801284151117
9,0.13634125711726233
10,0.12528009199072945
11,0.11422253247827535
12,0.11783179994012745
13,0.09995601163816711
14,0.09064589629117248
15,0.08437097170047604
16,0.08142075767202622
17,0.07807475333520762
18,0.08193802958410183
19,0.06718963358236593
20,0.0634915109293831
21,0.05540439473942166
22,0.060682446468108886
23,0.05874502160446845
24,0.053245059323651915
25,0.05157527484174828
26,0.0510425554634115
27,0.05124155929716867
28,0.04274552320041351
29,0.043386238559887665
30,0.039456782715359566
31,0.047659356082764205
32,0.03848845725346164
33,0.04176013773606649
34,0.036190267936491514
35,0.032010914549759364
36,0.03228632470323864
37,0.034480305052329394
38,0.03359566044937236
39,0.027124925916649095
40,0.023114870069756654
41,0.027517636288820237
42,0.028453566144126637
43,0.03060109939740854
44,0.020580373884607563
45,0.024586340153655822
46,0.029042820849681746
47,0.03195939832056932
48,0.02456545475515098
49,0.022161635922963354
50,0.02155965850853465
51,0.015233966590435693
52,0.028170374925032625
53,0.027282548860243297
54,0.02592302188886284
55,0.026882134915941092
56,0.02390478849817037
57,0.017604181598821194
58,0.01815051322851117
59,0.015678895187393852
60,0.017233032865160494
61,0.021083290510224395
62,0.012805602629193199
63,0.02248518721121858
64,0.015287335857180232
65,0.015301023622624556
66,0.017136198562399892
67,0.019880334597131857
68,0.017115726112832165
69,0.025583751570707445
70,0.020021906871176057
71,0.01380945811154732
72,0.01730203723956194
73,0.013805679929557215
74,0.011165338515098478
75,0.010441243523231909
76,0.01681177297414202
77,0.013431362330669928
78,0.01775192093784218
79,0.016321183286343348
80,0.01314373907178884
81,0.017107732015425894
82,0.016517653071628606
83,0.006612781526607128
84,0.014829675068892285
85,0.014009542783534494
86,0.02087420228188629
87,0.015463725270383689
88,0.01155538703708298
89,0.01599624825068001
90,0.012448585951686216
91,0.013011868723366175
92,0.011616763813619068
93,0.01201285176884449
94,0.011186978005745755
95,0.014397005730737458
96,0.010201370338490614
97,0.010474632156642322
98,0.014435501398686167
99,0.010862404969498068


==> baseline_loss_vc.csv <==
epoch,loss
0,0.4457419699057937
1,0.2086850090418011
2,0.1661792615428567
3,0.14876368618570268
4,0.12579744402319193
5,0.12457008766941727
6,0.08299014545045794
7,0.07306531957583502
8,0.07469166480004788
9,0.06087693854933605
10,0.040279224840924145
11,0.04080713775474578
12,0.03166279938304797
13,0.037894273386336864
14,0.03943783496506512
15,0.035869257105514404
16,0.022629050575778818
17,0.02036757771857083
18,0.020173510472523047
19,0.020157658215612172
20,0.02296532371547073
21,0.0154858757276088
22,0.015173983620479703
23,0.008921028405893594
24,0.008027259688969935
25,0.014546466805040837
26,0.023361258301883937
27,0.02116085416637361
28,0.01515010021685157
29,0.010248151124687865
30,0.007764137536287308
31,0.008274080511182547
32,0.010130092804320156
33,0.00951412586728111
34,0.019985023001208902
35,0.006976826733443886
36,0.011713958036853
37,0.015116138849407434
38,0.007849150092806668
39,0.003872640710324049
40,0.0048259364161822305
41,0.021529774449300022
42,0.0125011105730664
43,0.01362479031085968
44,0.006491595618717838
45,0.016618863958865405
46,0.008534274660087248
47,0.006776313111186027
48,0.006676438096837956
49,0.003936845195130445
50,0.014289204799570143
51,0.002485455721580365
52,0.004762862306233728
53,0.005390834808349609
54,0.008746303655243537
55,0.010057226149365306
56,0.015840574400499463
57,0.024712774511499447
58,0.01176326348213479
59,0.008394585642963647
60,0.01025487957522273
61,0.012341822292637517
62,0.0065827836282551285
63,0.008687764722844804
64,0.006157748633995652
65,0.014886735790059901
66,0.004047465808616835
67,0.003975581063423305
68,0.0016119193285703659
69,0.0070158297567104455
70,0.005024502873129677
71,0.003577619101270102
72,0.0030068511725403367
73,0.0016202898324991111
74,0.004900115821510553
75,0.004932942204141
76,0.001551337112323381
77,0.001989186182618141
78,0.006592457322403789
79,0.011382146589448893
80,0.0015704449731856584
81,0.0027524388488473052
82,0.008683560769713949
83,0.010627437960283714
84,0.009590223300619982
85,0.0033659854531379097
86,0.006283238418473047
87,0.009555245227966224
88,0.014810440549626946
89,0.0029527989216148855
90,0.003771896036050748
91,0.0013247229537228123
92,0.0023954953809152356
93,0.00677243085574446
94,0.0009879810549136892
95,0.0061465822346690405
96,0.0028300968185078546
97,0.002670714799023699
98,0.005745976530010921
99,0.008552459012571489


==> frcnn_loss.csv <==
epoch,loss
0,0.12958845284660978
1,0.10885253747156515
2,0.10321335308807889
3,0.09837345712289018
4,0.09092118109774701
5,0.08715458176444299
6,0.08541078860145197
7,0.0852272468494371
8,0.08118065487382846
9,0.07952278982998334
10,0.07900934248586386
11,0.07727103506298431
12,0.07613557938896388
13,0.07546455170792997
14,0.07425313310351743
15,0.07478942738705831
16,0.07453189844632092
17,0.07526858021135893
18,0.07516961777088012
19,0.07306092704341126
20,0.07347271520972151
21,0.07438551386540436
22,0.072575081439821
23,0.07239205833355063
24,0.07254685975589045
25,0.07379759110342529
26,0.07315793924454775
27,0.07012479730453888
28,0.07269503019237158
29,0.07236322472042167
30,0.07234101380188694
31,0.07090589860861878
32,0.07147102116275052
33,0.07102177286488144
34,0.07246414894262654
35,0.06986875314213244
36,0.06959212001506516
37,0.06839966252873642
38,0.07069131365315842
39,0.06934723403436222
40,0.07096602716568273
41,0.06928213918086852
42,0.07070221298813972
43,0.07069612033047729
44,0.06923633190311247
45,0.06746885923473216
46,0.06791003876596474
47,0.06790417264014977
48,0.06989878910101706
49,0.06790546507444399
50,0.06777389466214752
51,0.07499247956886425
52,0.06833034363934272
53,0.06934286453482119
54,0.06687546238743317
55,0.0672900357283256
56,0.06798629604653632
57,0.06852623785315956
58,0.0680287755523914
59,0.06765343896059903
60,0.06691452218128603
61,0.06745727394129233
62,0.06661490406453154
63,0.06644476365964563
64,0.06566464960815752
65,0.06651653568911467
66,0.06455363101206
67,0.06485593729227769
68,0.06579552762150208
69,0.06623546823327256
70,0.065686566864417
71,0.06506189719694273
72,0.06484369130760013
73,0.06316766005818432
74,0.066130412609506
75,0.06634735821240059
76,0.0653776385553444
77,0.0660107378193636
78,0.0681790774755411
79,0.06567292403124188
80,0.06596528714039049
81,0.06540831810602014
82,0.06506327522187931
83,0.0655354728547819
84,0.06437550864629274
85,0.06533113619588914
86,0.06555207631532127
87,0.06582367061758061
88,0.06656452592207404
89,0.06494136099872617
90,0.06573430760979297
91,0.06421967289623078
92,0.06455606473012143
93,0.06274974573588832
94,0.06387576154883218
95,0.06363474533098001
96,0.0644094452097271
97,0.06401607438152489
98,0.06400907007582356
99,0.06522150730252696


==> nf_loss_ic.csv <==
epoch,loss
0,1.4023731017957266
1,1.3160492701491477
2,1.2969297398013704
3,1.2831691542503294
4,1.2781427043010494
5,1.2680806814812184
6,1.2637707482241805
7,1.2519691471183008
8,1.24582244589803
9,1.2444728590162313
10,1.2387918594422718
11,1.231351942717217
12,1.2308589840455015
13,1.226178567480976
14,1.2237678847455848
15,1.225065737719107
16,1.2239382991349015
17,1.2239803205718787
18,1.2178496560868515
19,1.2208895667047526
20,1.2183531724139844
21,1.217081966127297
22,1.2282391591682746
23,1.2213524976283392
24,1.215915165415252
25,1.2124176158567215
26,1.2045830186121471
27,1.203258964281316
28,1.1957322882046817
29,1.207959101700328
30,1.201964060682042
31,1.1980900637785161
32,1.193201130352488
33,1.194955519174685
34,1.1961792996533884
35,1.198662690635598
36,1.1867067053792262
37,1.1920589156631554
38,1.1918428752987522
39,1.194337188060667
40,1.1885135810446674
41,1.1864995644592784
42,1.1851061309715707
43,1.1821661651621722
44,1.177823986279542
45,1.181650776629227
46,1.182091331287041
47,1.1768501733889047
48,1.1781903739196402
49,1.1772068914340692
50,1.1759335270369735
51,1.1737058338092523
52,1.17147175265268
53,1.1749322446880288
54,1.174030106139118
55,1.17376310656441
56,1.1769242861615214
57,1.1736863075225166
58,1.1776088843228707
59,1.1724623386476605
60,1.1714644773129872
61,1.1654828767360719
62,1.1686236569277273
63,1.1679590050466053
64,1.171109287875225
65,1.169196305872634
66,1.1685204047922868
67,1.1667104813318487
68,1.1666939775040754
69,1.1630605569652381
70,1.1695168408126206
71,1.1730273903553103
72,1.1662199403024824
73,1.161755139886196
74,1.1643470694648472
75,1.1681789474851103
76,1.1617619325419537
77,1.1650434391375133
78,1.1587876565449895
79,1.1603219833945708
80,1.1637409327790262
81,1.161078015530142
82,1.1607149719217493
83,1.1574892325362327
84,1.1574834961982123
85,1.1585458867881213
86,1.155818906402068
87,1.1546103941322348
88,1.1541647518038425
89,1.1567725193273144
90,1.1535135377655237
91,1.1538077290766247
92,1.1545518808858597
93,1.1564758119531158
94,1.1523233008969382
95,1.152971365471302
96,1.1500963576807963
97,1.1486064351546992
98,1.147691940091936
99,1.1508718865443965


==> nf_loss_vc.csv <==
epoch,loss
0,1.4757343724370002
1,1.384821879863739
2,1.3290770426392555
3,1.3114353224635125
4,1.290492482483387
5,1.270441074669361
6,1.2601382166147232
7,1.2511183753609658
8,1.2453322276473044
9,1.242342621088028
10,1.2343461826443671
11,1.2292687550187111
12,1.2307184398174287
13,1.2280182883143425
14,1.2219638735055924
15,1.2170057505369187
16,1.2158368915319442
17,1.213805052638054
18,1.1977146416902542
19,1.1964124709367752
20,1.1968970879912377
21,1.182550798356533
22,1.1842682778835296
23,1.1842258378863335
24,1.1908647403120995
25,1.1791070684790612
26,1.1818849116563797
27,1.177052004635334
28,1.1767906203866005
29,1.1806803986430168
30,1.1638536974787712
31,1.1678236991167068
32,1.165302139520645
33,1.1672589361667634
34,1.1690582752227783
35,1.1671669766306878
36,1.1589836835861207
37,1.1598327413201333
38,1.1544534310698509
39,1.1624454975128173
40,1.1490179583430291
41,1.1559839472174644
42,1.1554286807775498
43,1.154026673734188
44,1.1497749924659728
45,1.14368334710598
46,1.1555778205394744
47,1.150771890580654
48,1.153758703172207
49,1.1489109203219414
50,1.1476163476705552
51,1.1558193802833556
52,1.1353029489517212
53,1.1376790687441827
54,1.1599626436829567
55,1.1511097818613052
56,1.1429375097155572
57,1.1456755593419075
58,1.142196571826935
59,1.1378230974078178
60,1.1264872685074807
61,1.1335761442780494
62,1.1371581465005876
63,1.135773165524006
64,1.142641046643257
65,1.1364932596683501
66,1.1222003683447839
67,1.1276546195149422
68,1.1310136318206787
69,1.127033033967018
70,1.1356378495693207
71,1.1214804142713546
72,1.1244438633322715
73,1.126811222732067
74,1.129855877161026
75,1.1289808377623558
76,1.124700602889061
77,1.1287038519978523
78,1.1219454139471055
79,1.1155403688549996
80,1.118315328657627
81,1.1239690586924553
82,1.1136428967118264
83,1.1090912416577339
84,1.1190335497260093
85,1.1169111981987954
86,1.1136008486151696
87,1.1112239256501197
88,1.1159017831087112
89,1.1096191599965095
90,1.119515372812748
91,1.113415540754795
92,1.1114215552806854
93,1.11206224411726
94,1.1074792459607123
95,1.110040557384491
96,1.1087975546717643
97,1.1105728566646575
98,1.1019160866737365
99,1.100667616724968

